Computer simulation study of a mesogenic lattice model based on long-range dispersion interactions

In contrast to thermotropic biaxial nematic phases, for which some long sought for experimental realizations have been obtained, no experimental realizations are yet known for their tetrahedratic and cubatic counterparts,involving orientational orders of ranks 3 and 4, respectively, also studied theoretically over the last few decades. In previous studies, cubatic order has been found for hard-core or continuous models consisting of particles possessing cubic or nearly-cubic tetragonal or orthorhombic symmetries; in a few cases, hard-core models involving uniaxial ($D_{\infty h}-$symmetric) particles have been claimed to produce cubatic order as well. Here we address by Monte Carlo simulation a lattice model consisting of uniaxial particles coupled by long-range dispersion interactions of the London-De Boer-Heller type; the model was found to produce no second-rank nematic but only fourth-rank cubatic order, in contrast to the nematic behavior long known for its counterpart with interactions truncated at nearest-neighbor separation.

==> lrdispermss.txt <==
Title: Computer simulation study of a mesogenic lattice model
 based on long-range dispersion interactions
Authors: Silvano Romano
Category: cond-mat.soft
Comments: revtex4, 26 pages, 17 eps figures; to appear in Phys. Rev. E

In contrast  to thermotropic biaxial nematic phases,
for which some long sought for experimental realizations have been obtained, 
no experimental realizations are yet known for their tetrahedratic and 
cubatic counterparts,involving orientational orders of ranks 3 and 4, 
respectively,  also studied theoretically over the last few decades.
In previous studies,
cubatic order has been found for hard-core or continuous models
consisting of particles possessing  cubic or nearly-cubic tetragonal or 
orthorhombic  symmetries; in a few cases, hard-core models involving uniaxial 
($D_{\infty h}-$symmetric) particles have been claimed to produce cubatic 
order as well.
Here we address by Monte Carlo simulation a lattice model consisting of 
uniaxial particles coupled by long-range dispersion interactions of the 
London-De Boer-Heller type; the model was found to produce no second-rank 
nematic but only fourth-rank cubatic order, in contrast to the nematic 
behavior long known for its counterpart with interactions truncated at 
nearest-neighbor separation.


==> qre013.txt <==
From pre@aps.org Tue Sep 27 03:29:08 2016
Date: Mon, 26 Sep 2016 20:55:50 -0400
From: pre@aps.org
To: silvano.romano@pv.infn.it
Subject: Acceptance EU11663 Romano

Re: EU11663
    Computer simulation study of a mesogenic lattice model based on
    long-range dispersion interactions
    by Silvano Romano

Dear Dr. Romano,

We are pleased to inform you that your manuscript has been accepted 
for publication as a Regular Article in Physical Review E.

Your manuscript will now be prepared for the production process.  If
any issues arise we will contact you; otherwise your manuscript will
be forwarded directly to our production department.  Please do not
send a revised manuscript or figures at this time unless requested.

Yours sincerely,

Antal Jakli
Associate Editor 
Physical Review E
Email: pre@aps.org
http://journals.aps.org/pre/


PUBLICITY AND OUTREACH:

Authors of accepted papers are encouraged to submit a summary that clarifies
the new elements of the work and their expected impact. These summaries help
APS editors consider papers for coverage in the following venues:
	
- Physics (http://physics.aps.org): Daily online-only news and commentary about
  a selection of papers from the APS journal collection.

- Media tip sheets: News briefs distributed to credentialed journalists about
  forthcoming papers. 

- Editors' Suggestions: Papers that are judged to be particularly important,
  interesting, or well written are highlighted and prominently displayed on our
  journal websites. 

Summaries may also be distributed to other (non-APS) media outlets.

Guidelines for writing a publicity and outreach summary and how to submit it
can be found here:
http://journals.aps.org/authors/publicity-outreach-instructions-authors

COVERAGE BY YOUR NEWS OFFICE: 

Please inform your institution's public-information or news office as soon as
possible about this acceptance. This office may publish newsletters and reports
describing the institution's research or it may keep lists of papers published
in major journals.  In some cases the writers may want to publicize your work
with the local media, and they need as much lead time as possible.  To find the
appropriate office, try searching for your institution's name at
http://sciencesources.eurekalert.org or http://www.newswise.com/resources/ncd/.
